Formalization of a Stochastic Approximation Theorem

Stochastic approximation algorithms are iterative procedures which are used to approximate a target value in an environment where the target is unknown and direct observations are corrupted by noise. These algorithms are useful, for instance, for root-finding and function minimization when the target function or model is not directly known. Originally introduced in a 1951 paper by Robbins and Monro, the field of Stochastic approximation has grown enormously and has come to influence application domains from adaptive signal processing to artificial intelligence. As an example, the Stochastic Gradient Descent algorithm which is ubiquitous in various subdomains of Machine Learning is based on stochastic approximation theory. In this paper, we give a formal proof (in the Coq proof assistant) of a general convergence theorem due to Aryeh Dvoretzky, which implies the convergence of important classical methods such as the Robbins-Monro and the Kiefer-Wolfowitz algorithms. In the process, we build a comprehensive Coq library of measure-theoretic probability theory and stochastic processes.

==> reviews.txt <==
SUBMISSION: 58
TITLE: Formalization of a Stochastic Approximation Theorem


----------------------- REVIEW 1 ---------------------
SUBMISSION: 58
TITLE: Formalization of a Stochastic Approximation Theorem
AUTHORS: Koundinya Vajjha, Barry Trager, Avraham Shinnar and Vasily Pestun

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This article is a description of the formal proof of a general
convergence theorem due to Aryeh Dvoretzky, which implies the
convergence of important classical methods of stochastic approximation domain
such as the Robbins-Monro and the Kiefer-Wolfowitz algorithms.
This work is part of the library CertRL, a library which provides a general
framework for proving properties about convergence proofs of
reinforcement learning algorithms.

The work is a good work of formalisation, but the paper should be
organized differently and rewritten for easier reading.
Here is some more precise remarks:

Regarding the form:

TODO(All): Look at it and think if moving things around helps. 
1/ From my point of view, some sentences presenting the goal and
the motivation of this article at the beginning of section 1
(for example from the beginning of section 2)
BEFORE the probability properties and examples reminders.

1bis/ Similarly, I think it is necessary to precise the title
in the introduction as soon as possible, clearly stating which
stochastic approximation theorem it is.


TODO(All): Look at it and think about flowers+indices. 
2/ The most important negative point concerns the presentation of the
Coq code (actually from section 2).
a/ hyperlinks indicated by "flower symbol" (\ding{95}) are a good idea
for reader using digital version. And these hyperlinks are necessary to
understand the paper. On the other hand, for a reader that read printed
version, or for someone that does not have access to online links,
flowers freeze reading. And above all, the article is difficult to follow.
To solve this problem, it should be possible to make an index of
lemmas/definitions (for each flower) indicating files and name of Coq
statements.
b/ (minor) suggestion: instead of putting the link to the GITHUB at the
end of the article, it should be more appropriate to put it at the end
of section 1 (in the Remark for example).

3/ Some concepts appears without introduction. It is the case of
Hilbert spaces which appear in the definitions of section 2 but
actually not used because H=R (??). See also below.

Regarding the substance:
TODO(Kody): Reorder the current paragraph. Also remove capitalization in Classical and Real. 
4/ It should be interesting to know why Classical is required?

DONE(Avi): Because filters are not defined over Rbar. (Why?)
5/ The authors say that the filters of Coquelicot are problematic for
Rbar, but this need more explanations.

DONE(Avi): Add something (Top of page 10 in arxiv)
6/ option (Coq option type) is used. I think, generally speaking, that
it would be helpful to recall definition of Rbar (Coquelicot).

7/ This paper is devoted to the case H=R.
It is not clear that it is possible to generalize this work
to Hilbert spaces. Please introduce some discussion upon that point.

TODO(Barry): Think about it.
8/ The footnote 6 seems very interesting. Do you have discovered that
point making the Coq proof ? (more precisely
that \alpha_n, \beta_n, \gamma_n are not necessarily \Fn-measurable)

TODO(Barry+Avi): Discuss this later. 
More generally speaking an additional discussion section is missing to explain
more precisely the Coq formalisation choices, with some hindsight.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 58
TITLE: Formalization of a Stochastic Approximation Theorem
AUTHORS: Koundinya Vajjha, Barry Trager, Avraham Shinnar and Vasily Pestun

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This article is about an approximation theorem and its formalization
in Coq. All this boils down to probability theory with a library
available.

TODO(Barry+Avi): Think about this. 
My main concern is that there are several other Coq libraries that include
Lebesgue integration:
 - mathcomp-analysis
  https://github.com/math-comp/analysis
in the simple-fun branch
 - coq-num-analysis
  https://depot.lipn.univ-paris13.fr/mayero/coq-num-analysis
See the JAR paper https://hal.inria.fr/hal-03471095v1

TODO(Barry): Think about it.
Basic definitions are quite similar (and should be compared). But the
fact that the measure is finite eases things. First, there is no need
for Rbar. Second, in the general case, we must assume that measures
are \sigma-finite and the result is first proved on restricted
measures and then generalized. My experience is that the result on a
finite measure is very roughly one third of the proof.
So, this formalization should be compared to the common mathematics
one. It is the same? To what extent? For instance, is the L^p space
the same?

But the most part of the paper is original and provides a nice new
result about an important topic. I look forward to the following of
this research.


Minor points:

- Ref 1 should be corrected
IGNORE.
- it is not very clear which libraries you rely on.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 58
TITLE: Formalization of a Stochastic Approximation Theorem
AUTHORS: Koundinya Vajjha, Barry Trager, Avraham Shinnar and Vasily Pestun

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper presents a proof formalised in Coq of a result due to Dvoretzky on convergence of a stochastic approximation algorithm. The choice of this particular theorem is motivated by its generality (from this result, one can derive several important results like the Strong law of large numbers or solutions of optimal control of Markov decision procedure or Stochastic gradient descent). The example is motivated by the project to build a library of algorithms used in machine learning. In the mathematical litterature, there are many different results in this field with variations on the set of hypothesis or on the notion of convergence obtained as a result. The paper tries to be as general as possible. With respect to the formalisation in Coq, it is build on the Coquelicot library for real analysis in Coq (which has been slightly extended). It also introduces quite a lot of extra material to work on probabilistic spaces which is an interesting contribution in itself. The paper
 is written in a mathematical style (large parts will only be useful to people with a background in probability and statistic) but it follows closely the development with hyperlinks to the corresponding Coq definitions and theorems.

  The paper fully formalises a complex mathematical example with important applications, it comes with a new general purpose library on probability. It is well-written with both the mathematical developments and discussion on the formalisation choices which have been made.

  Minor remarks :
  DONE(Avi): Do this. 
  line 402 : the link for quotient construction does not work. I recommand to write which axioms are needed.
  TODO(Kody): Fix this in the introduction and the abstract. 
  Maybe you could use the terminology "Dvoretzky stochastic approximation theorem" instead of simply Dvoretzky's theorem which refers to another result.



